Implementing a Reverse Dictionary, based on word definitions, using a Node-Graph Architecture

In this paper, we outline an approach to build graph-based reverse dictionaries using word definitions. A reverse dictionary takes a phrase as an input and outputs a list of words semantically similar to that phrase. It is a solution to the Tip-of-the-Tongue problem. We use a distance-based similarity measure, computed on a graph, to assess the similarity between a word and the input phrase. We compare the performance of our approach with the Onelook Reverse Dictionary and a distributional semantics method based on word2vec, and show that our approach is much better than the distributional semantics method, and as good as Onelook, on a 3k lexicon. This simple approach sets a new performance baseline for reverse dictionaries.

==> notes.txt <==
To add/change in the paper -

1. What kind of phrases should a user input to get the best results from a reverse dictionary? - x
2. Assess semantic quality of outputs? - x
	-> w2v semantic quality doesn’t make a lot of sense
	-> Rather use a synonym graph based distance metric
3. Clean up the paper - too clobbered? - d
4. Why is a search depth greater than 9 redundant? - d
5. Statistical significance of results? - x
6. Difficulty of task in introduction? - d
7. Placement of operation of the algorithm? - x
8. Why use pattern lemmatizer and morphy, and what are they like? - d
	-> just turn into a footnote?
9. Discuss the non-scalability issue? - x
10. How else can the algorithm’s outputs be used? - Pair with (13) - IMP
11. How does OneLook work? - Add in introduction - d
12. Add in software README that first execution takes time, then just execute from phrase downwards - d
13. Doesn’t scale - so what’s the use? Address this! - d
14. Fig.1 and 2 issues! - x
15. How would we deal with multi-word expressions? - IMP

To keep in mind -

1. Tested phrase length vs accuracy -> no correlation!
